The origin of large emission line widths in massive galaxies at redshifts $z\sim 3-4$

We present a sample of 22 massive galaxies with stellar masses $>10^{10} M_{\odot}$ at $3<z<4$ with deep H and K-band high resolution spectra (R=3500-3000) from Keck/MOSFIRE and VLT/KMOS near-infrared spectrographs. We find a large fraction have strong [OIII]5007 and H$\beta$ emission lines with large line widths ($\sigma$ 100 -- 450 km/s). We measure the sizes of our galaxies from Hubble Space Telescope images and consider the potential kinematic scaling relations of our sample; and rule out an explanation for these broad lines in terms of galaxy-wide kinematics. Based on consideration of the [OIII]5007 $/$ H$\beta$ flux ratios, their location in the Mass--Excitation diagram, and the derived bolometric luminosities, we conclude that Active Galactic Nuclei (AGN) and their Narrow Line Regions most likely give rise to this emission. At redshifts $3<z<4$, we find significantly high AGN fractions in massive galaxies, ranging from 60--70\% for the mass range $10<\log(M_{\star}/M_{\odot})<11$, with a lower limit 30\% for all galaxies within that redshift range when we apply our most stringent AGN criteria. We also find a considerably lower AGN fraction in massive quiescent galaxies, ranging from 20-30\%. These fractions of AGN point to the period between $3<z<4$ being a time of heightened activity for the development of supermassive black holes in the massive end of the galaxy population and provide evidence for their role in the emergence of the first massive quenched galaxies at this epoch.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
